The special relativistic equivalence principle: gravity theory's foundation

On incorporating special relativity theory into an extended equivalence principle, post-Newtonian gravitational phenomena beyond that originally predicted by Einstein are predicted (required), such as geodetic and gravitomagnetic precessions of local inertial frames, and precession of Mercury's orbital perihelion. Why were not these phenomena predicted in the years 1907-1911? The unique 1/c^2 order dynamical equations for clock rates and motion of both bodies and light in local gravity are derived which guarantee fulfillment of the special relativistic equivalence principle.

==> geo.dat <==
 621 
 509 
 617 
 519 
 614 
 529 
 610 
 538 
 607 
 547 
 605 
 556 
 602 
 565 
 600 
 573 
 598 
 581 
 596 
 590 
 594 
 597 
 592 
 605 
 591 
 613 
 590 
 620 
 589 
 627 
 588 
 634 
 587 
 641 
 587 
 647 
 586 
 653 
 586 
 660 
 586 
 665 
 586 
 671 
 586 
 677 
 587 
 682 
 587 
 687 
 588 
 692 
 588 
 697 
 589 
 701 
 590 
 705 
 591 
 710 
 592 
 713 
 593 
 717 
 594 
 721 
 596 
 724 
 597 
 727 
 599 
 730 
 600 
 733 
 602 
 735 
 604 
 737 
 605 
 740 
 607 
 741 
 609 
 743 
 611 
 745 
 613 
 746 
 615 
 747 
 617 
 748 
 619 
 749 
 621 
 749 
 623 
 749 
 625 
 750 
 626 
 749 
 628 
 749 
 630 
 749 
 632 
 748 
 634 
 747 
 636 
 746 
 638 
 745 
 640 
 743 
 642 
 741 
 644 
 739 
 645 
 737 
 647 
 735 
 649 
 733 
 650 
 730 
 652 
 727 
 653 
 724 
 655 
 721 
 656 
 717 
 657 
 713 
 658 
 710 
 659 
 705 
 660 
 701 
 661 
 697 
 661 
 692 
 662 
 687 
 662 
 682 
 663 
 677 
 663 
 671 
 663 
 665 
 663 
 659 
 663 
 653 
 662 
 647 
 662 
 641 
 661 
 634 
 660 
 627 
 659 
 620 
 658 
 613 
 657 
 605 
 655 
 597 
 653 
 590 
 651 
 581 
 649 
 573 
 647 
 565 
 644 
 556 
 642 
 547 
 639 
 538 
 635 
 529 
 632 
 519 
 628 
 509 

